High Energy Gamma-rays from Globular Clusters

It is expected that specific globular clusters can contain up to a hundred of millisecond pulsars. These pulsars can accelerate leptons at the shock waves originated in collisions of the pulsar winds and/or inside the pulsar magnetospheres. Energetic leptons diffuse gradually through the globular cluster comptonizing stellar and microwave background radiation. We calculate the GeV-TeV $\gamma$-ray spectra for different models of injection of leptons and parameters of the globular clusters assuming reasonable, of the order of 1%, efficiency of energy conversion from the pulsar winds into the relativistic leptons. It is concluded that leptons accelerated in the globular cluster cores should produce well localized $\gamma$-ray sources which are concentric with these globular clusters. The results are shown for four specific globular clusters (47 Tuc, Ter 5, M13, and M15), in which significant population of millisecond pulsars have been already discovered. We argue that the best candidates, which might be potentially detected by the present Cherenkov telescopes and the planned satellite telescopes (AGILE, GLAST), are 47 Tuc on the southern hemisphere, and M13 on the northern hemisphere. We conclude that detection (or non-detection) of GeV-TeV $\gamma$-ray emission from GCs by these instruments put important constraints on the models of acceleration of leptons by millisecond pulsars.

==> readme-MN-07-0065-MJ.txt <==
e-mail: bednar@fizwe4.fic.uni.lodz.pl

Title: "High energy gamma-rays from Globular Clusters"
Authors: W. Bednarek and J. Sitarek

Files submitted to MNRAS:

MN-07-0065-MJ.pdf
MN-07-0065-MJ.tar (MN-07-0065-MJ.tex + 20  *.eps figures)
readme-MN-07-0065-MJ.txt

The final version of the paper submitted to the main part of the MNRAS.


